Vorticity and magnetic dynamo from subsonic expansion waves II: Dependence on magnetic Prandtl number, forcing scale, cooling time

The amplification of astrophysical magnetic fields takes place via dynamo instability in turbulent environments. The presence of vorticity is crucial for the dynamo to happen. However, the role of vorticity is not yet fully understood. This work is an extension of previous research on the effect of an irrotational subsonic forcing on a magnetized medium in the presence of rotation or a differential velocity profile, aimed at exploring a wider parameter space in terms of Reynolds numbers, magnetic Prandtl number, forcing scale, cooling timescale in a Newtonian cooling. We study the effect of imposing either the acceleration or the velocity forcing function to be curl-free and evaluate the terms responsible for the evolution vorticity. We use Direct Numerical Simulations (DNS) to solve the fully compressible, resistive magnetohydrodynamical (MHD) equations with the Pencil Code. We study both isothermal and non-isothermal regimes and address the relative importance of different vorticity source terms.We report no small-scale dynamo for the models that do not include shear. We find a hydro instability, followed by a magnetic one, when a shearing velocity profile is applied. The vorticity production is found to be numerical in the purely irrotational case. Non-isothermality, rotation, shear or forcing in the form of a velocity curl-free, when included, contribute to increasing vorticity. Consistently with our previous study, we find that turbulence driven by subsonic expansion waves can amplify vorticity and magnetic field only in the presence of a background shearing profile. The presence of a cooling function make the instability happens on a shorter timescale. We estimate critical Reynolds and Magnetic Reynolds Numbes of 40 and 20, respectively.

==> referee_report_and_answers.txt <==
We appreciate all the issues raised by the referee, and we thank them for a careful reading of our work. We implemented all the suggestions, providing further insights on the physical motivation and interpretation of our work and we believe the text was improved in some key aspects. Below we adress the issues raised the referee, point by point:


----------------------------------------------------------------------------------
        Referee report
        
        This work is a continuation of a previous paper Elias-Lopez et al. (2023) by the same authors. In the previous work, the authors examined the effect of an irrotational forcing on a magnetized flow in the presence of rotation, baroclinicity, shear, or a combination of any of the three, and reported that a background sinusoidal shearing profile is the key to small-scale dynamo actions. The current work extends the study to a wider parameter space in terms of the Reynolds number, the magnetic Prandtl number, the forcing scale, and the cooling time scale. A similar conclusion is given that a shear flow is necessary for a small-scale dynamo. The other factors (rotation and cooling) also contribute to vorticity generation, but their effects seem to be minor.
        
        In general, the paper is well-organized, but leaves me with the impression that no substantial new insight is provided compared to the authors’ own and others’ previous work. For example, in many places not enough implication of the results to the ISM has been discussed. Also, some of the findings in the paper are not new, and some new findings are not discussed in depth.

----------------------------------------------------------------------------------
A: As a comment to the referee's general impression, we note that our previous paper triggered some discussions with other scientists, who raised concerns about the range of Reynolds number, and about the contributions to the vorticity production. This practical issues led us to a further analysis with further unexplored details in this context, in order to compare with previous studies of other authors (Seta & Federrath 2022). We consider that this in-depth analysis is an advance, since we have explored in a systematic way a much broader range of parameters. We confirm the conclusions of our last paper, but we analyse quite many new simulations, discarding that two slightly different types of forcing play a dominant role in triggering or not the dynamo, and exploring larger range of Reynolds numbers. We have added a final paragraph to reinforce the conclusions.
----------------------------------------------------------------------------------

        The paper could be greatly improved if more detailed discussions can be provided. Here are my major comments regarding the scientific aspects:
        
        1. Two types of irrotational forcing have been used: eqns. (5) and (6). The authors described them as “… either the acceleration itself is irrotational, …, or the force itself is irrotational”. But wouldn’t the forcing function have the same dimension [Length/Time^2] as acceleration? Also, in the left column on page 7, the authors mentioned “(the second form is) not exactly irrotational due to density fluctuations”, but wouldn’t both eqns. (5) and (6) be curl-free? In this sense I could not understand what is the motivation of distinguishing these two types of forcing. It would also be good to mention which type is closer to those in the interstellar medium, and why the other type would worth investigation.
        
----------------------------------------------------------------------------------
We thank the referee for noting this: eq. (6) was indeed incorrect, since it is not meant to be curl free. We have now corrected it and improved the notation in the corresponding paragraph. The previous eq. (6) was not the function we used in the calculations, otherwise no amount of vorticity would have been created independently from the two different forcing used. In the correct version, reflecting the one implemented in the code, the density is outside the gradient, thus the curl of the forcing will not vanish. This is highly important and we appreciate the referee noticing this typo in the equation. We have added one sentence about the physical motivation for this second kind of forcing, as well as clarifying units and notation.
----------------------------------------------------------------------------------

        2. The authors have studied the effect of changing R, the explosion width. It would be good to provide the reader with the motivation for doing this. Which value of R does the ISM have? Furthermore, Fig. 5 is a good summary of the results which shows the R dependence of the vorticity and magnetic energy growth rates. It also illustrates some difference in the non-cooling and cooling cases which might have important implications for the ISM. However, this figure is not discussed, except for a mention in the caption of Fig. 4. It would be good to discuss this figure in the text.
        
----------------------------------------------------------------------------------
In 3.1. we have given the motivation for changing R and some relation to the astrophysical scenario, in order to convert R and the shear to physical scales (although we note that the comparison has to be taken with a grain of salt). We have added a description of Fig 5 and improved the related paragraphs and captions.
----------------------------------------------------------------------------------

        3. In section 3.3, the authors explored the effects of changing the magnetic Prandtl number Pm. The discussion is rather brief, and it is not clear what would be the implications for dynamos in the ISM. The paragraphs start with a discussion on Re_omega, but the physical meaning of these observations should be discussed. Following that are some discussions of dynamos. The conclusion seems to be that: (1) the vorticity dynamo requires a shear flow and a sufficiently low viscosity, and (2) the magnetic dynamo requires a sufficiently low resistivity and a vorticity dynamo. Both are not new. What is the insight from the runs varying Pm?
        
----------------------------------------------------------------------------------

We do agree that the results in this sections are in line with what found in literature, and we now explictly mention in the paragraph. We also added a sentence to recall the meaning of Re_omega and some further explanation on the importance of investigating different values of Pm. 
The main insights we get from this sections are three:
1: A change in Pm does not lead to substantial changes in the no-dynamo cases.
2: We show that Pm controls the growth rates of the dynamo also with our forcing, but does not play a role in the growth of vorticity even when the viscosity changes.
3: We extend the results already known to a wider range of Pm.
We made some changes in paragraph 3.3 in order to enhance these points and to make more explicit the connection with the ISM.
----------------------------------------------------------------------------------
        
        4. Section 3.4, the 2nd and 3rd sentence: “The use of … a dissipation scale”. Is there a reference or is this a new result? If it is the latter case, showing some spectrum plots and a more extended discussion relating it to other parts of the paper is necessary.
        
----------------------------------------------------------------------------------
This is a new result: we have added a new figure, now Fig. 6, and added a couple of explanatory sentences.
----------------------------------------------------------------------------------

        5. At the end of section 3.4 the authors compared the cooling time used in their simulations to that in the ISM. What is the implication of this comparison?
        
----------------------------------------------------------------------------------
A sentence has been added at the end of section 3.4 to explain the physical meaning of our cooling rate not beeing able to reach lower values.
----------------------------------------------------------------------------------

        6. Regarding the conclusion section there are several comments I wish to make.
        (a) “By analyzing kinematic and magnetic power spectra we see …”: no magnetic spectrum has been shown.
        (b) “Based on that we observe that the growth rate of the dynamo …”: this is only true for the isothermal cases (Fig. 5).
        (c) “We observe an increase of one order of magnitude …”: this information is only in the appendix, not in the main text. Besides, “increasing growth rate with increasing Pm” is somewhat inaccurate because during the increase of Pm, both Re and Rm have changed. I’m also wondering how the quoted sentence is related to vorticity generation: in the first set of runs in table A.1, the magnetic growth rate increases when the Re decreases and Rm is roughly fixed (see the Pm1 to Pm2 runs). However, for lower Re runs the vorticity dynamo presumably is weaker, and hence the magnetic dynamo efficiency would be also lower if its main driver is vorticity. The opposite trend is seen for the Pm1 to Pm2 runs. How to understand this?
        
----------------------------------------------------------------------------------
a) The magnetic spectra are very similar to the ones found in Elias-López et al 2023. We have decided not to add them as no additional information is gained. However, the referee is right, thus we have indeed taken out from the text the "magnetic spectra" reference, since it is not shown.

b) This happens both with the isothermal and baroclinic cases (see Fig. 5). However, maybe the referee is referring to the fact that the growth rate values depend on the definition of the time unit (Fig. 5), and we have stressed it in the conclusions as well.

c) We thank the referee for the careful look to the table A.1. Importantly, there was an error in the reported values or Re_omega, which was, by mistake, a copy of Rm. We have corrected them, and now they follow the same trend of Re, as expected. The trend in Table A.1 shows that: a) if the resistivity is relatively large (Pm < 1), Rm is small; b) if we increase the viscosity (Pm > 1 cases), Re decreases accordingly, but Re_omega is roughly constant, since it is dominated by the shear. We have expanded the description of the results; we prefer anyway to keep the table in the appendix.

----------------------------------------------------------------------------------
        
        And here are some minor or non-scientific comments:
        1. Abstract, “Results” section: in the purely irrotational case -> in the purely irrotational forcing case, since the flow is not exactly irrotational
        2. Abstract, “Results” section: in the form of a velocity curl-free -> in the form of a curl-free field?
        3. Introduction, 2nd paragraph: hidrodynamical -> hydrodynamical
        4. Eqn. (3): how is s computed from other thermal dynamical quantities?
        5. Below eqn. (7): en explosion -> an explosion
        6. Below eqn. (10): We do not time-evolve ... : I could not understand the connection of the first and the second halves of this sentence.
        7. First paragraph, page 4: In contrast the rotating runs there is -> In contrast for the rotating runs there is
        8. What are the dashed lines in the lower panel of Fig. 4?
        9. Second paragraph, section 3.4: better to use Rm rather than Pe because there is no scalar diffusion here.

----------------------------------------------------------------------------------
We have implemented all the suggested typos and missing descriptions. We have corrected the Abstract and the "Results" sections. Specifically, about point 4: the entropy is an evolved quantity, as in the standard Pencil implementation, and relates to the other thermodynamical quantity in the standard way. Pencil Code uses 's' mainly because it was created to simulate convective environments, for which it is the commonly used thermodynamical quantity. About point 9, thanks for noting it, we have changed it to Rm in the sentence about comparing with/without cooling.

Note that we have also corrected a few typos or unclear wording through the text.

Many thanks to the editor and referee!

Albert, Fabio and Daniele,
----------------------------------------------------------------------------------
        
        
